$\bar\partial$-problem in fiber bundles for decreasing $(0,1)$-forms

In this paper we consider the $\bar\partial$-problem in fiber bundles (fibers biholomorphic to $\mathbb C^k$, $k\geq 1$), namely the equation $\bar\partial\sigma =\omega$ for $(0,1)$-forms $\omega$ which decrease along the fibers. The order of decrease is slightly more than one. The important fact is that we do not assume that $\omega$ has compact support. The main theorem says that the equation has a solution which also decreases along fibers, however, not necessarily with the order as the original form. Existence of solution of the above mentioned $\bar\partial$-problem can be applied in various situations in Complex Analysis, in particular, to the Hartogs extension phenomenon.

==> estimate-x-neg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{estimate-x-neg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8424,6144)(1189,-6427)
\put(1921,-1966){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$-(\xi+x)$}%
}}}}
\put(4021,-1981){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi^\prime+x$}%
}}}}
\put(3091,-4906){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$-x$}%
}}}}
\put(3676,-6286){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi=-x, \  x\geq 0$}%
}}}}
\put(7906,-586){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\eta$}%
}}}}
\put(9361,-4411){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi$}%
}}}}
\put(7591,-4921){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0$}%
}}}}
\put(7546,-2656){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\eta$}%
}}}}
\put(1576,-4951){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,.56}$\xi$}%
}}}}
\put(5161,-4966){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,.56}$\xi^\prime$}%
}}}}
\put(4081,-1126){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{1,0,0}$\xi+x = -(\xi^\prime +x)$}%
}}}}
\put(8746,-2626){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\rm line}\  \mathbb R_\eta$}%
}}}}
\end{picture}%

